Detection of antifreeze molecule ethylene glycol in the hot molecular core G358.93$-$0.03 MM1

The identification of complex prebiotic molecules using millimeter and submillimeter telescopes allows us to understand how the basic building blocks of life are formed in the universe. In the interstellar medium (ISM), ethylene glycol ((CH$_{2}$OH)$_{2}$) is the simplest sugar alcohol molecule, and it is the reduced alcohol of the simplest sugar-like molecule, glycolaldehyde (CH$_{2}$OHCHO). We present the first detection of the rotational emission lines of $aGg^{\prime}$ conformer of ethylene glycol ((CH$_{2}$OH)$_{2}$) towards the hot molecular core G358.93$-$0.03 MM1 using the Atacama Large Millimeter/Submillimeter Array (ALMA). The estimated column density of $aGg^{\prime}$-(CH$_{2}$OH)$_{2}$ towards the G358.93$-$0.03 MM1 is (4.5$\pm$0.1)$\times$10$^{16}$ cm$^{-2}$ with an excitation temperature of 155$\pm$35 K. The abundance of $aGg^{\prime}$-(CH$_{2}$OH)$_{2}$ with respect to H$_{2}$ is (1.4$\pm$0.5)$\times$10$^{-8}$. Similarly, the abundances of $aGg^{\prime}$-(CH$_{2}$OH)$_{2}$ with respect to CH$_{2}$OHCHO and CH$_{3}$OH are 3.1$\pm$0.5 and (6.1$\pm$0.3)$\times$10$^{-3}$. We compare the estimated abundance of $aGg^{\prime}$-(CH$_{2}$OH)$_{2}$ with the existing three-phase warm-up chemical model abundance of (CH$_{2}$OH)$_{2}$, and we notice the observed abundance and modelled abundance are nearly similar. We discuss the possible formation pathways of $aGg^{\prime}$-(CH$_{2}$OH)$_{2}$ towards the hot molecular cores, and we find that $aGg^{\prime}$-(CH$_{2}$OH)$_{2}$ is probably created via the recombination of two CH$_{2}$OH radicals on the grain surface of G358.93$-$0.03 MM1.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
